Frozen Policy Iteration: Computationally Efficient RL under Linear $Q^{\pi}$ Realizability for Deterministic Dynamics

We study computationally and statistically efficient reinforcement learning under the linear $Q^{\pi}$ realizability assumption, where any policy's $Q$-function is linear in a given state-action feature representation. Prior methods in this setting are either computationally intractable, or require (local) access to a simulator. In this paper, we propose a computationally efficient online RL algorithm, named Frozen Policy Iteration, under the linear $Q^{\pi}$ realizability setting that works for Markov Decision Processes (MDPs) with stochastic initial states, stochastic rewards and deterministic transitions. Our algorithm achieves a regret bound of $\widetilde{O}(\sqrt{d^2H^6T})$, where $d$ is the dimensionality of the feature space, $H$ is the horizon length, and $T$ is the total number of episodes. Our regret bound is optimal for linear (contextual) bandits which is a special case of our setting with $H = 1$. Existing policy iteration algorithms under the same setting heavily rely on repeatedly sampling the same state by access to the simulator, which is not implementable in the online setting with stochastic initial states studied in this paper. In contrast, our new algorithm circumvents this limitation by strategically using only high-confidence part of the trajectory data and freezing the policy for well-explored states, which ensures that all data used by our algorithm remains effectively on-policy during the whole course of learning. We further demonstrate the versatility of our approach by extending it to the Uniform-PAC setting and to function classes with bounded eluder dimension.

==> data/CartPole-no_freeze.csv <==
,episode,mean,upper,lower
0,0,46.980102831400025,56.36439181794343,37.59581384485662
1,500,61.48554983499213,75.7535884294268,47.21751124055747
2,1000,77.08644142338102,99.16690565419947,55.00597719256258
3,1500,86.22135160656185,117.83964981038287,54.603053402740855
4,2000,91.52517543349938,130.1306738763955,52.91967699060329
5,2500,95.8630556973099,135.9777279990968,55.748383395523064
6,3000,97.63789450836254,137.2436590317904,58.032129984934656
7,3500,96.71333476148229,133.1067571227931,60.31991240017149
8,4000,95.20983231096258,122.18942332521684,68.23024129670831
9,4500,93.30362064137461,111.39224938648873,75.21499189626049
10,5000,92.38230131684591,106.97183019616632,77.79277243752549
11,5500,93.99463497620663,107.103864216864,80.88540573554926
12,6000,97.36472842481834,108.19743759924017,86.53201925039647
13,6500,100.96602116195486,110.4893394838257,91.442702840084
14,7000,103.78940728620358,117.85912262412806,89.71969194827912
15,7500,105.38947855055508,130.3395340043175,80.43942309679265
16,8000,106.10879889478447,140.6097570496707,71.60784073989828
17,8500,107.8728250695432,142.14530849830703,73.60034164077938
18,9000,111.22971324933107,140.51445070976138,81.94497578890076
19,9500,115.25907652870929,143.3906906049111,87.12746245250747
20,10000,117.92007065810472,148.90399288569984,86.93614843050962
21,10500,118.17392986669465,152.69830720853662,83.64955252485271
22,11000,117.82573268575408,157.82833223224975,77.82313313925839
23,11500,118.55003163650784,164.51751254325123,72.58255072976448
24,12000,120.44201363026228,167.31510753502067,73.56891972550389
25,12500,124.24896990853566,165.01070675189038,83.48723306518096
26,13000,129.3357764566701,163.04176630735398,95.62978660598614
27,13500,132.31169904020828,165.4765959104799,99.1468021699367
28,14000,133.01644954838628,170.397585940519,95.63531315625352
29,14500,135.61766411173448,172.1915329208324,99.0437953026366
30,15000,139.47322933884368,170.75548049438675,108.19097818330062
31,15500,142.67861549589367,167.93293733890408,117.42429365288324
32,16000,144.93029548101237,166.39079146229363,123.46979949973114
33,16500,146.89011525409978,168.0942186148083,125.68601189339122
34,17000,149.0767590855234,171.74885533197374,126.40466283907301
35,17500,151.72501297076633,173.96453390737213,129.4854920341605
36,18000,154.6902486331545,173.51412150203313,135.86637576427592
37,18500,157.15237788890056,173.44365561268847,140.8611001651127
38,19000,158.13302530908004,176.13531338494099,140.13073723321907
39,19500,157.79375824401203,179.96461070763195,135.6229057803921
40,20000,158.10139411650067,183.28833933905972,132.9144488939416
41,20500,160.377520903974,185.62038629477502,135.13465551317296
42,21000,162.9624674150684,187.574287858717,138.3506469714198
43,21500,164.67669332706168,190.65130183807617,138.7020848160472
44,22000,166.69544004452666,194.60837964918443,138.78250043986893
45,22500,168.77688460819763,195.5646345800247,141.98913463637058
46,23000,170.26955722983294,194.14887895059655,146.39023550906933
47,23500,172.683228909087,195.67707576491233,149.68938205326162
48,24000,175.66675750929755,199.71286149987657,151.62065351871854
49,24500,177.10851004459715,203.92152282391413,150.29549726528012
50,25000,176.21053271807642,209.11147665021383,143.309588785939
51,25500,173.88292691948692,212.68695686342997,135.0788969755439
52,26000,170.8632343652751,213.50670468107072,128.2197640494795
53,26500,168.03467625999872,215.99993928413352,120.06941323586392
54,27000,168.96507236560564,217.36214163051375,120.56800310069751
55,27500,172.99790164195156,216.85983087919556,129.13597240470753
56,28000,176.40935726507598,216.31822240475736,136.5004921253946
57,28500,179.34019022592548,214.9674959349304,143.71288451692055
58,29000,182.72164654342652,212.63811488165436,152.80517820519867
59,29500,185.35246718953556,210.15859102486428,160.54634335420684
60,30000,186.71204826532136,209.56980921709297,163.8542873135498
61,30500,187.6954328244956,211.17188517691125,164.21898047208
62,31000,188.6592127986305,212.05497727326502,165.263448323996
63,31500,189.46273761526112,211.7861592477338,167.13931598278845
64,32000,190.5697563149402,213.6885288447706,167.45098378510983
65,32500,191.79510490396729,216.78081908201392,166.80939072592065
66,33000,193.11346538971947,218.66981270342967,167.55711807600932
67,33500,194.23961671518725,220.76862271297358,167.71061071740093
68,34000,195.52880169649978,223.48936313059113,167.56824026240835
69,34500,197.4265580359245,228.66528653022817,166.18782954162086
70,35000,198.69473427624644,234.58628195989593,162.80318659259694
71,35500,198.95771916712238,238.309558503346,159.60587983089874
72,36000,199.53587190026747,240.0802309997427,158.99151280079224
73,36500,200.65848163954587,240.95936304295694,160.35760023613483
74,37000,201.1725978345536,241.7189137688071,160.62628190030009
75,37500,200.49901538606264,242.20139611071744,158.7966346614079
76,38000,199.8607380545784,243.66093336701297,156.0605427421438
77,38500,200.54579615526407,246.00284079750554,155.0887515130226
78,39000,202.21764109723136,247.38199642073383,157.05328577372885
79,39500,203.53961916679685,248.36920874980612,158.71002958378756
80,40000,204.02774724858867,250.84203643685663,157.21345806032065
81,40500,204.5035130685779,255.02703682985637,153.97998930729943
82,41000,204.99306340337313,258.38272313242265,151.60340367432366
83,41500,205.3429882187529,258.7572725656519,151.92870387185394
84,42000,205.6989660520553,258.60737402450616,152.79055807960447
85,42500,205.57353475278887,259.90181260143754,151.2452569041402
86,43000,204.834847479931,262.7058857541476,146.96380920571448
87,43500,204.26228023526124,266.0111902326805,142.513370237842
88,44000,204.46059038709132,269.51498804463483,139.40619272954783
89,44500,204.1887984583921,273.6749569289758,134.70263998780842
90,45000,202.14540438665694,278.49945975719794,125.79134901611594
91,45500,200.00074748951258,283.3516775014649,116.64981747756019
92,46000,200.2988216659555,286.2432300195386,114.3544133123724
93,46500,201.91857076417654,287.58415221241205,116.25298931594102
94,47000,201.26243820171345,291.8284701813778,110.69640622204909
95,47500,199.49957451172372,299.1298668766708,99.86928214677661
96,48000,199.44932107053575,304.42459376883573,94.47404837223571
97,48500,199.29655040733235,306.59204997512745,92.00105083953716
98,49000,198.68553625709234,305.3301107500516,92.04096176413312
99,49500,198.15782153218709,303.38269941022315,92.93294365415107
100,50000,196.41652511195366,303.86294311143115,88.97010711247623
101,50500,194.33400941798703,305.8143483076622,82.85367052831184
102,51000,194.1495954416347,309.3305383077254,78.96865257554396
103,51500,195.85789442139935,313.97992710741937,77.73586173537929
104,52000,197.19105206654643,317.9684962599599,76.41360787313293
105,52500,197.24588477673308,323.05352602755005,71.43824352591606
106,53000,196.62590700577252,326.62654832068847,66.62526569085654
107,53500,195.01961990974235,328.61602709303577,61.42321272644881
108,54000,194.5684465430787,329.0434968103234,60.09339627583394
109,54500,195.89702112091305,328.6603363562625,63.13370588556353


==> data/CartPole.csv <==
,episode,mean,upper,lower
0,0,45.086639288898354,54.35949879845046,35.81377977934625
1,500,58.50068594087605,72.99157802252776,44.00979385922435
2,1000,72.0376168786954,92.59146346091808,51.48377029647271
3,1500,80.40246516909482,103.00151133938051,57.80341899880915
4,2000,85.0018345540784,105.52373050223902,64.47993860591778
5,2500,87.35235869705953,102.90197180939076,71.80274558472827
6,3000,89.53115403676398,102.26902602625162,76.79328204727634
7,3500,92.26534149243057,106.14236412664374,78.38831885821739
8,4000,95.87954660478339,110.14619653568381,81.61289667388296
9,4500,99.69900852957016,113.07533794692725,86.32267911221305
10,5000,102.0722125891185,115.46266729370927,88.6817578845277
11,5500,102.87083806776221,116.95488917677308,88.78678695875132
12,6000,103.04878331399752,121.27295957388941,84.82460705410561
13,6500,103.90297128052859,128.620606052296,79.1853365087612
14,7000,107.06371204697945,135.56379929725045,78.56362479670847
15,7500,111.61231373106776,138.82039657649824,84.4042308856373
16,8000,113.8768066858844,138.74230654034181,89.011306831427
17,8500,113.96801764844145,138.98254494975674,88.95349034712615
18,9000,114.15479507922433,142.1801757388302,86.12941441961847
19,9500,114.66221979631857,146.79562688707702,82.52881270556014
20,10000,115.311605107949,148.61848857704865,82.00472163884939
21,10500,115.3636221309149,148.9267974356424,81.80044682618737
22,11000,115.01296917058448,148.56987261267398,81.45606572849505
23,11500,115.90130679711618,145.60933461504558,86.19327897918674
24,12000,118.11845583268843,142.69590039240438,93.5410112729725
25,12500,119.67374543203866,142.85768999299637,96.48980087108094
26,13000,120.88704166597097,143.0821845450747,98.69189878686723
27,13500,122.51543783227642,144.0726115882677,100.9582640762851
28,14000,123.03267369694639,149.0539307789628,97.01141661492997
29,14500,122.96296743537579,153.34221076536113,92.58372410539042
30,15000,126.68807227564577,153.7063780730549,99.66976647823664
31,15500,133.16081200864002,154.6932908828126,111.62833313446745
32,16000,138.39308510204597,156.4056369914212,120.3805332126707
33,16500,141.44425926503465,158.1857694214846,124.70274910858473
34,17000,143.4940952471377,161.03736017508413,125.9508303191912
35,17500,145.57226551198397,162.98776292023848,128.15676810372943
36,18000,147.3781009094266,163.3376623773001,131.41853944155307
37,18500,149.16436815311425,163.17927269849227,135.14946360773615
38,19000,151.84987693437452,164.12899429517736,139.5707595735717
39,19500,154.26654503666043,166.36563248280765,142.1674575905132
40,20000,156.15975475786865,168.47945925253464,143.84005026320267
41,20500,158.674615345571,171.67423460239922,145.67499608874277
42,21000,161.18997124888733,175.5682441010628,146.81169839671185
43,21500,162.67461742360757,177.9969622614039,147.3522725858113
44,22000,163.68052739746773,180.99633642427068,146.36471837066483
45,22500,164.20868830202926,184.4272671546066,143.9901094494519
46,23000,164.57895471442475,187.1526305768671,142.00527885198235
47,23500,165.79068187334167,189.18439070774414,142.39697303893917
48,24000,168.02078940868887,189.88747479426772,146.15410402310997
49,24500,169.9845752904609,189.79100131216677,150.17814926875502
50,25000,170.85510951108716,190.76423213729373,150.9459868848806
51,25500,171.20869446709213,191.29625940770117,151.12112952648306
52,26000,171.78615867820284,191.45467368469866,152.11764367170704
53,26500,172.10348353206223,193.28631858891202,150.92064847521243
54,27000,172.3395586069628,197.45325123617963,147.22586597774597
55,27500,173.09620432721874,202.7403315942148,143.45207706022268
56,28000,175.05169576242633,205.78296468029885,144.32042684455382
57,28500,178.39825759967636,204.40983906043644,152.38667613891633
58,29000,181.5346076417957,201.37824209633425,161.69097318725719
59,29500,184.05164559415647,200.83862009145682,167.26467109685618
60,30000,186.6272364741362,203.66307670421372,169.5913962440587
61,30500,189.5667867221008,207.76330473338794,171.3702687108136
62,31000,192.0031832588607,210.119300126636,173.8870663910854
63,31500,193.39619611775186,211.7503884427726,175.0420037927311
64,32000,194.53874619091758,214.8764975290234,174.20099485281173
65,32500,196.28626826634263,219.2857257801308,173.28681075255446
66,33000,198.5726933244083,222.9608557206975,174.1845309281191
67,33500,199.974471164845,223.76997427088145,176.1789680588086
68,34000,200.2238047262673,222.6687958493716,177.77881360316297
69,34500,200.3819310965731,222.45010047420718,178.31376171893908
70,35000,200.37038350964878,223.3373413209587,177.40342569833885
71,35500,200.19330633100353,223.88074171417725,176.5058709478298
72,36000,201.42915788598842,224.8557886011837,178.00252717079317
73,36500,204.68714897339726,227.59467660870405,181.7796213380904
74,37000,207.27796133577112,229.9128813890402,184.64304128250208
75,37500,208.02474114885933,230.93047630433534,185.11900599338327
76,38000,208.3298562174196,230.35826117653755,186.30145125830168
77,38500,208.71656336091746,229.4308795868821,188.00224713495282
78,39000,209.1624040158341,228.747484049087,189.5773239825812
79,39500,209.4232768536716,228.17522984808107,190.67132385926212
80,40000,209.72703851815373,229.51548921984812,189.9385878164594
81,40500,210.3764272236965,233.1026615383867,187.6501929090063
82,41000,211.29012912495324,237.5527634695169,185.0274947803896
83,41500,212.30661097195102,241.1451299382391,183.46809200566298
84,42000,213.3524567166038,242.88306258641342,183.82185084679412
85,42500,214.2260170252784,243.62636150877123,184.8256725417855
86,43000,214.67477519930634,244.65499538402497,184.69455501458765
87,43500,214.70688169434789,245.27677017952692,184.13699320916885
88,44000,215.18774140839108,246.399655912976,183.9758269038062
89,44500,216.3311828562458,250.22777193756053,182.43459377493105
90,45000,217.90305633411336,255.3446400627884,180.46147260543833
91,45500,218.9701880439959,258.62971165282516,179.31066443516664
92,46000,218.7106970497021,258.6460369326072,178.77535716679694
93,46500,217.89009515744544,256.1392334993025,179.64095681558837
94,47000,217.8122267107267,253.53452887114076,182.08992455031262
95,47500,218.84087567060627,252.86931327710917,184.81243806410333
96,48000,220.04095373876862,254.7198820130386,185.36202546449869
97,48500,220.1614348157011,258.21848986481666,182.1043797665856
98,49000,219.78201456002375,262.63982371162854,176.92420540841903
99,49500,220.2366602492458,268.4191466186771,172.05417387981456
100,50000,221.2355644015973,273.24431797284456,169.22681083035008
101,50500,221.79696164811236,276.0943181422622,167.49960515396248
102,51000,221.3616061751,278.2677106921914,164.45550165800861
103,51500,220.30087894466948,279.5652678429194,161.0364900464195
104,52000,219.1893113482568,280.69708632004244,157.68153637647112
105,52500,218.80542288534497,282.29747028450095,155.31337548618896
106,53000,219.2673853522586,285.13902502255195,153.39574568196525
107,53500,220.25233079480915,288.92327565156165,151.5813859380567
108,54000,220.77915953395592,291.29843375900987,150.25988530890191
109,54500,220.76018041139793,292.1671216933337,149.35323912946225


==> data/InvertedPendulum-no_freeze.csv <==
,episode,mean,upper,lower
0,0,17.621016497005982,19.240289059423144,16.00174393458881
1,500,20.37186326114476,22.274859300684334,18.46886722160519
2,1000,23.327372173692574,25.337239704661947,21.3175046427232
3,1500,25.181554476544257,27.516423543070353,22.846685410018168
4,2000,25.60311855095504,28.40773545001072,22.79850165189935
5,2500,25.20964414183585,27.961122979135194,22.458165304536507
6,3000,24.497847565007447,27.039140415136423,21.95655471487847
7,3500,23.59702322881993,26.332992230215872,20.861054227423985
8,4000,22.898595398201625,25.931594049570567,19.865596746832686
9,4500,22.412413953386874,25.66031267174069,19.164515235033054
10,5000,22.120058897385363,25.76167521959163,18.47844257517908
11,5500,22.167030556283617,26.172006299093777,18.162054813473453
12,6000,22.513276413382467,26.82600395272207,18.200548874042866
13,6500,22.995539536301912,27.42667387278103,18.56440519982279
14,7000,23.100954457687777,27.207174897247324,18.994734018128234
15,7500,22.634300267378595,26.486788002049284,18.78181253270791
16,8000,22.225309809619297,26.185157681636483,18.26546193760211
17,8500,22.216852152307162,26.45777425582545,17.975930048788875
18,9000,22.53630272957358,27.05581117916354,18.01679427998362
19,9500,22.804081589848913,27.572490157793016,18.035673021904806
20,10000,22.71332444424055,27.952080599205406,17.474568289275695
21,10500,22.437019455765917,28.351655572545553,16.52238333898628
22,11000,22.332639827566233,28.804342596360417,15.86093705877205
23,11500,22.587118009920385,29.222308137646912,15.95192788219385
24,12000,22.879960081681684,29.508452163128673,16.251468000234695
25,12500,22.989654321181078,29.48302981191646,16.496278830445693
26,13000,23.061244524323453,29.26369919496389,16.85878985368301
27,13500,23.293885538213523,29.35477251021662,17.232998566210426
28,14000,23.72091845156117,29.596274007111656,17.84556289601069
29,14500,24.01653680256438,29.533100050312797,18.499973554815966
30,15000,23.967635115823228,29.26694132876964,18.668328902876816
31,15500,23.898578598791715,29.243248916246074,18.553908281337357
32,16000,23.90407802021838,29.3009152453603,18.507240795076463
33,16500,23.89106684119858,29.21973276179768,18.562400920599483
34,17000,23.892312585294718,29.264721924573287,18.519903246016153
35,17500,23.975807937912663,29.569174131451327,18.382441744373992
36,18000,24.096428838870914,29.86561497033587,18.32724270740596
37,18500,24.0863068775341,29.940703367896873,18.23191038717133
38,19000,24.085996176371467,29.91605559683508,18.255936755907857
39,19500,24.16851500416837,29.942883957316774,18.394146051019966
40,20000,24.2101480970489,30.00882606931149,18.411470124786312
41,20500,24.158821477498208,29.981587542483616,18.336055412512792
42,21000,23.974126450274653,29.768373133671368,18.17987976687793
43,21500,23.814704949037534,29.672206334866466,17.957203563208594
44,22000,23.812835678963573,29.73581189923882,17.889859458688324
45,22500,23.84718751030546,29.77167154074813,17.922703479862793
46,23000,23.915211824907544,29.518286497711298,18.312137152103798
47,23500,24.038266635019955,29.104547726074372,18.971985543965538
48,24000,24.2025975604423,29.297059447449715,19.10813567343488
49,24500,24.31258423191752,29.812693903913853,18.812474559921178
50,25000,24.356061223600186,30.012639739048332,18.699482708152043
51,25500,24.44235705126244,30.04537736290898,18.839336739615902
52,26000,24.516932573614877,30.02095699331609,19.01290815391367
53,26500,24.569734227415644,30.076133880431698,19.063334574399597
54,27000,24.683543645725806,30.184244170208338,19.182843121243273
55,27500,24.74974024362045,29.989138516090502,19.510341971150396
56,28000,24.780615419204967,29.81697547807137,19.74425536033857
57,28500,24.814750598017213,29.799457899923052,19.830043296111384
58,29000,24.853857377382823,29.9041082873534,19.80360646741224
59,29500,24.868716711859598,29.99625163043661,19.741181793282585
60,30000,24.743584564109014,29.82760479846889,19.659564329749134
61,30500,24.518900710964054,29.480660221036764,19.557141200891344
62,31000,24.392642392372075,29.307780544005652,19.47750424073849
63,31500,24.379621444561252,29.46775354994071,19.291489339181794
64,32000,24.510396816162533,29.59627597005821,19.42451766226686
65,32500,24.55257438153792,29.536628578231117,19.568520184844726
66,33000,24.359654062948767,29.39563292490533,19.32367520099221
67,33500,24.168174901875176,29.334354475902973,19.001995327847382
68,34000,24.106247020740092,29.368940957944538,18.84355308353564
69,34500,24.120260833968807,29.419010956477543,18.821510711460064
70,35000,24.17378015382512,29.284696291037285,19.062864016612963
71,35500,24.163107822116793,28.800511586537827,19.525704057695755
72,36000,23.948956961172236,27.98774835916806,19.910165563176413
73,36500,23.793450214036874,27.378302511391404,20.208597916682344
74,37000,23.87010832249846,27.350708122076085,20.38950852292084
75,37500,23.999950601291648,27.674952442863628,20.324948759719668
76,38000,23.9487095511484,27.733484961376323,20.16393414092048
77,38500,23.904410711022166,27.579202071608485,20.22961935043584
78,39000,24.11304826077857,27.828022206398373,20.398074315158773
79,39500,24.33334786381575,28.282715862896705,20.38397986473479
80,40000,24.407001919825163,28.44207659932031,20.37192724033002
81,40500,24.29982936185315,28.225740673290787,20.37391805041552
82,41000,24.115125936575545,27.984367270659117,20.245884602491973
83,41500,24.057353831355073,28.203632682138796,19.91107498057135
84,42000,24.040323617404198,28.505507769867044,19.575139464941355
85,42500,24.036026601811628,28.598327744642074,19.473725458981193
86,43000,24.100072238813098,28.650963699470836,19.54918077815536
87,43500,24.033580496363292,28.603681063635808,19.46347992909077
88,44000,23.85901391620739,28.55643347967557,19.161594352739215
89,44500,23.8781044298534,28.609805754554525,19.146403105152288
90,45000,23.94268151849475,28.389557436731714,19.495805600257793
91,45500,23.854321579725216,28.0533560449544,19.65528711449604
92,46000,23.757804368498356,28.05929455201,19.45631418498671
93,46500,23.765766919212762,28.158727081035963,19.372806757389558
94,47000,23.698027425199015,27.764644327645325,19.631410522752702
95,47500,23.56217903645772,27.30916202891253,19.81519604400291
96,48000,23.517147202039418,27.43806589841664,19.59622850566219
97,48500,23.618031630248332,27.792055550340947,19.44400771015571
98,49000,23.730930688128744,27.98703756053756,19.47482381571993
99,49500,23.681477411366746,27.82826323470178,19.534691588031706
100,50000,23.641873943339945,27.494955220608546,19.788792666071345
101,50500,23.684696721364364,27.465491307335974,19.903902135392755
102,51000,23.742918945593566,27.712860844475607,19.772977046711517
103,51500,23.82841429165712,27.978510960598364,19.67831762271587
104,52000,23.83934624126966,27.97579535130075,19.702897131238576
105,52500,23.727791320245174,27.54165647204497,19.91392616844538
106,53000,23.65517397514828,27.050389298075583,20.25995865222098
107,53500,23.727403654137454,27.040086819996038,20.414720488278874
108,54000,23.82973613562008,27.52423639712614,20.13523587411402
109,54500,23.86694045456059,28.08419025203692,19.649690657084264


==> data/InvertedPendulum.csv <==
,episode,mean,upper,lower
0,0,17.45358826961059,19.127367274487643,15.779809264733538
1,500,20.42800972469928,22.691724602966453,18.164294846432107
2,1000,23.029005115354096,26.06648241047465,19.99152782023354
3,1500,23.85334958443766,27.237184187137796,20.469514981737525
4,2000,23.72464483695763,27.158871119511712,20.290418554403544
5,2500,23.316575606390778,26.987893475165908,19.645257737615644
6,3000,22.81838960018779,27.15769719219962,18.479082008175958
7,3500,22.301778895924038,27.551886863295692,17.05167092855239
8,4000,22.110539190541886,27.8340765393704,16.387001841713364
9,4500,22.445388625137163,28.173586041404832,16.717191208869497
10,5000,22.9156978264528,28.350416298794563,17.48097935411103
11,5500,23.0490229204555,27.818736720577558,18.279309120333444
12,6000,22.967905519165797,27.256339346562477,18.679471691769116
13,6500,22.975841755259385,27.110551260032167,18.841132250486606
14,7000,23.094697950864255,27.2737893681716,18.915606533556915
15,7500,23.170844703138542,27.71853370696013,18.623155699316953
16,8000,23.291073805724892,28.32684705277385,18.255300558675934
17,8500,23.54975583421541,28.79443104345269,18.305080624978128
18,9000,23.954449086746443,29.232311596456633,18.676586577036254
19,9500,24.356496293981174,29.50831865769186,19.204673930270488
20,10000,24.507102023407334,29.546314827661142,19.467889219153527
21,10500,24.366156085447038,29.26528805819362,19.467024112700464
22,11000,24.211718045423712,28.853505848211007,19.569930242636417
23,11500,24.19874406601312,28.56665236163211,19.83083577039413
24,12000,24.163449392485063,28.214021141832703,20.11287764313743
25,12500,24.108151876793904,27.916344184361435,20.299959569226374
26,13000,24.084431391355647,27.844150305828478,20.324712476882816
27,13500,23.9515487810667,27.54185416635583,20.361243395777578
28,14000,23.86269976598013,27.18304791875318,20.54235161320708
29,14500,23.97595256738514,27.018607968751088,20.933297166019187
30,15000,24.221952458421455,26.945739812969606,21.4981651038733
31,15500,24.447966549189907,27.206378980607802,21.689554117772005
32,16000,24.562176111252775,28.039825750249342,21.084526472256208
33,16500,24.633112355683426,28.9278299914234,20.33839471994345
34,17000,24.730882650866178,29.220593314205843,20.24117198752651
35,17500,24.799587405956316,28.98776131333493,20.611413498577704
36,18000,24.874369356083605,28.92100182138011,20.8277368907871
37,18500,24.89361821815495,29.11041236118065,20.676824075129247
38,19000,24.77026534987695,29.105020593714833,20.435510106039068
39,19500,24.58178399591587,28.73142910849846,20.432138883333277
40,20000,24.498230152337715,28.2772255576765,20.71923474699893
41,20500,24.78243595073044,28.579000998691715,20.98587090276916
42,21000,25.2638808820384,29.465167454168387,21.062594309908405
43,21500,25.70124494352269,30.19588742231592,21.20660246472945
44,22000,25.934968053956936,30.56122949508208,21.30870661283179
45,22500,26.000511854704833,30.752772642012342,21.24825106739732
46,23000,26.11210900646691,30.821278807781084,21.402939205152737
47,23500,26.175200905432618,30.70606216875956,21.644339642105678
48,24000,26.115222719008898,30.66546151987004,21.56498391814776
49,24500,26.186368382687135,31.056482719930642,21.316254045443632
50,25000,26.326433699410963,31.358215060020292,21.29465233880164
51,25500,26.292159382186238,31.125527248164317,21.45879151620816
52,26000,26.098865725460456,30.678713206111926,21.519018244808986
53,26500,26.05287885106596,30.434189801776547,21.67156790035537
54,27000,26.19281385093637,30.41846070570466,21.967166996168086
55,27500,26.299349483569515,30.460436459925013,22.13826250721401
56,28000,26.279121070962628,30.51643280319008,22.04180933873517
57,28500,26.317001425223104,30.560850886915766,22.073151963530446
58,29000,26.326281172920474,30.499584159426433,22.152978186414508
59,29500,26.26036503484547,30.286932026956144,22.23379804273479
60,30000,26.330471195284776,30.283530508153206,22.377411882416347
61,30500,26.42699204743856,30.501414702294998,22.352569392582126
62,31000,26.40401142951236,30.402913275090697,22.40510958393402
63,31500,26.266531022071955,30.020103145690996,22.512958898452915
64,32000,26.07193582430443,29.738979455197516,22.404892193411346
65,32500,25.996386387050038,29.626878659184207,22.36589411491587
66,33000,25.99268163355036,29.612085352093594,22.37327791500713
67,33500,25.947526043034784,29.544515078137884,22.350537007931685
68,34000,25.90544773197135,29.387945619658154,22.422949844284542
69,34500,25.943394403237185,29.47609869563533,22.41069011083904
70,35000,25.969733509052006,29.570990512371047,22.36847650573297
71,35500,25.905538232264888,29.517624505161216,22.29345195936856
72,36000,25.80821444339999,29.584308918414067,22.032119968385906
73,36500,25.725795530706176,29.677961559380748,21.7736295020316
74,37000,25.652406255727325,29.651029308963217,21.65378320249143
75,37500,25.57655335882464,29.566063813516237,21.58704290413305
76,38000,25.569937280171107,29.639487269186795,21.500387291155413
77,38500,25.636551753595775,29.634434133102552,21.638669374088995
78,39000,25.643901941701273,29.449754660175287,21.83804922322726
79,39500,25.564130586586273,29.459645765313624,21.668615407858926
80,40000,25.6417321075579,29.92331514432128,21.360149070794524
81,40500,25.756278549725554,30.30189479223453,21.21066230721658
82,41000,25.675349927334537,30.419538561327215,20.931161293341862
83,41500,25.511747627183183,30.405446308467,20.618048945899368
84,42000,25.491909270474252,30.30546297561576,20.67835556533275
85,42500,25.546615933176597,30.125071266931833,20.968160599421353
86,43000,25.511441344991468,30.034307082017225,20.98857560796571
87,43500,25.444840860551693,29.952911594298506,20.93677012680488
88,44000,25.341407220255462,29.694626072669173,20.98818836784175
89,44500,25.225502591108192,29.425466242841836,21.025538939374552
90,45000,25.130596869013555,29.457868037530982,20.80332570049613
91,45500,25.163183795515284,29.73559555321414,20.590772037816436
92,46000,25.270326504738506,29.860471881031895,20.680181128445113
93,46500,25.323652494407426,29.978771979198427,20.66853300961642
94,47000,25.27179435002148,30.34685348185799,20.19673521818497
95,47500,25.181666485519933,30.73579141893856,19.627541552101306
96,48000,25.17586501366447,30.624880805858226,19.726849221470715
97,48500,25.174556631712043,30.202440290689456,20.146672972734642
98,49000,25.184123651782265,30.038981602017774,20.329265701546756
99,49500,25.290200348906357,30.09417986497636,20.48622083283635
100,50000,25.34575362352953,30.240551710192985,20.450955536866072
101,50500,25.210761760691277,30.396701526131164,20.024821995251394
102,51000,25.159419949073293,30.472837922026294,19.84600197612029
103,51500,25.199293252200793,30.61764918079416,19.780937323607425
104,52000,25.165035072431138,30.619517715236192,19.71055242962609
105,52500,25.16503281893604,30.4507332178173,19.87933242005478
106,53000,25.185115012036352,30.415791279716586,19.954438744356125
107,53500,25.186313549958015,30.537094256064282,19.835532843851745
108,54000,25.292480883193015,30.870941965728903,19.71401980065713
109,54500,25.382095751353162,31.210034921638314,19.554156581068018

